Quo Vadis, Code Review? Exploring the Future of Code Review

Context: Code review has long been a core practice in collaborative software engineering. As automation becomes increasingly embedded in development workflows, the role and functioning of code review are subject to change. Objective: This study explores how professional developers anticipate the evolution of code review and identifies emerging tensions reflected in these expectations. Method: We conducted a cross-sectional survey with 100 developers across five software-driven companies. The survey captured estimates of current review time and reviewed artifacts, as well as anticipated changes over a five-year horizon. Open-ended questions invited reflections on the future of code review. Quantitative responses were analyzed descriptively, and open-ended responses were independently coded by multiple researchers using thematic analysis to identify recurring patterns in participant responses. Results: Practitioners expect code review to remain essential, anticipating stable or increased time investment and a broader range of reviewed artifacts over the next five years. In open-ended responses, many participants explicitly referenced AI and large language models (LLMs), describing increasing automation in both code authoring and reviewing, including scenarios in which automated systems operate in both roles. Conclusion: Our analysis suggests emerging tensions concerning understanding, accountability, and trust in automation-mediated code review. These tensions provide early empirical signals of socio-technical challenges and position code review as a concrete setting for examining the implications of LLM integration in collaborative software engineering.

==> data/cdf.csv <==
0.0,0.030612244897959183
0.5,0.04081632653061224
1.0,0.16326530612244897
2.0,0.3979591836734694
2.5,0.40816326530612246
3.0,0.5204081632653061
4.0,0.6632653061224489
5.0,0.7755102040816326
5.5,0.7857142857142857
6.0,0.826530612244898
8.0,0.9081632653061225
10.0,0.9693877551020408
12.0,0.9897959183673469
16.0,1.0


==> data/cdf_microsoft.csv <==
0,0.0
2,0.26
5,0.74
10,0.95


==> data/cdf_stackoverflow.csv <==
0.0,0.004277967463346053
0.01,0.00447881100622615
0.02,0.0044988953605141595
0.05,0.004539064069090179
0.1,0.0053223538863225546
0.2,0.005623619200642699
0.25,0.0062462341835709985
0.27,0.006266318537859008
0.3,0.0063466559550110465
0.38,0.006366740309299056
0.4,0.006426993372163085
0.5,0.013135167704358304
0.6,0.013155252058646314
1.0,0.12022494476802571
1.37,0.12024502912231372
1.5,0.12231371761397872
1.8,0.12233380196826672
2.0,0.3153444466760394
2.5,0.3172524603334003
2.57,0.31727254468768834
3.0,0.43581040369552126
3.14,0.4358304880498093
3.5,0.43611166900984144
3.6,0.43613175336412946
3.8,0.4361518377184175
4.0,0.5677445270134567
4.5,0.5678650331391847
5.0,0.7486443060855594
5.5,0.7486643904398474
6.0,0.7930909821249248
6.5,0.7931110664792128
6.7,0.7931311508335008
7.0,0.8055231974292028
7.19,0.8055432817834908
7.5,0.806045390640691
8.0,0.862201245229966
8.4,0.862221329584254
8.5,0.86226149829283
9.0,0.8639485840530229
10.0,0.943382205262101
10.19,0.9434022896163891
11.0,0.9436433018678452
12.0,0.9528017674231776
13.0,0.9530226953203457
14.0,0.9544286001205063
15.0,0.9719421570596507
16.0,0.9745129544085159
17.0,0.974713797951396
18.0,0.9754368347057644
20.0,0.9880498091986344
21.0,0.9882506527415145
22.0,0.9883309901586665
23.0,0.9883711588672426
24.0,0.989254870455915
25.0,0.991363727656156
26.0,0.991403896364732
27.0,0.99142398071902
28.0,0.9916047399076121
30.0,0.9942759590279174
32.0,0.9943362120907815
33.0,0.9943562964450695
35.0,0.9948584053022698
36.0,0.9949989957822858
37.5,0.9950190801365738
39.0,0.9950592488451498
40.0,0.9966659971881906
42.0,0.9968065876682066
42.5,0.9968266720224946
45.0,0.9971881903996788
48.0,0.9974292026511349
49.0,0.9974492870054229
50.0,0.9982124924683673
51.0,0.9982325768226553
52.0,0.9982526611769433
54.0,0.9982928298855194
55.0,0.9983329985940954
56.0,0.9983932516569595
60.0,0.9989556135770238
65.0,0.9989756979313118
70.0,0.9990761197027519
72.0,0.999136372765616
77.0,0.999156457119904
80.0,0.9993974693713601
82.0,0.9994175537256481
84.0,0.9994778067885122
90.0,0.9996183972685282
95.0,0.9996384816228162
96.0,0.9996585659771042
97.0,0.9996786503313922
98.0,0.9996987346856803
98.9,0.9997188190399683
99.0,1.0000000000000004

